Ring nebulae around Wolf-Rayet stars in M33 as seen by SITELLE

We have conducted an analysis of nebulae around Wolf-Rayet (WR) stars in M33 using data collected by the imaging Fourier transform spectrometer SITELLE at the Canada-France-Hawaii telescope as part of the SIGNALS Large Program. Of the 211 known Wolf-Rayet stars in M33, 178 are located in the fields observed in this study. We present the results of this analysis in the form of a comprehensive summary of all nebulae found around the observed WR stars. Based on three criteria we find to be the most effective for their detection, we detect a clear association with a circumstellar bubble around 33 of them (19\%). Our results show that the presence of bubbles does not correlate with the spectral type of the central star. The mean diameter of the WR nebulae we have found is 21 parsecs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
